MemDuet: Learning Dual-Process Memory for Long-Context Reasoning

Reasoning over infinitely long documents is becoming a reality with recurrent memory agents. However, increasing context length exacerbates the trade-off between reasoning performance and inference efficiency. Inspired by Kahneman's account of fast and slow thinking, we propose MemDuet, a dual-process memory framework that learns to coordinate a small language model for fast, parallel evidence selection from raw context chunks (System 1) with a large language model for memory-update verification and memory updates in document order (System 2). We train MemDuet in three stages: supervised fine-tuning of System 1 for evidence selection, Group Relative Policy Optimization (GRPO) of System 2 for verification and memory rewriting, and joint optimization of both policies to coordinate selection and updating for long-context reasoning. Experiments on diverse long-context reasoning benchmarks (RULER-HQA, LongBench v2, and 2WikiMultiHopQA) demonstrate a favorable accuracy-efficiency trade-off as context length grows. Averaged across evaluation settings on the three datasets, MemDuet achieves an end-to-end inference speedup of 9.74x and an output-token reduction of 73.91% relative to RL-MemAgent.

==> prompts/final_answer.txt <==
You are presented with a problem and a previous memory. Please answer the problem based on the previous memory and put the answer in \boxed{}.

<problem> 
{prompt}
</problem>

<memory>
{memory}
</memory>

Your answer:


==> prompts/gate.txt <==
You are a memory update gate.

Given a question, the current memory, and a new text section,
decide whether the section contains new task-relevant information
that requires updating the memory.

Output exactly one token:
k = keep the current memory unchanged
u = update the memory

<problem>
{prompt}
</problem>

<memory>
{memory}
</memory>

<section>
{chunk}
</section>

Decision:

==> prompts/longbench_v2_final_answer.txt <==
You are presented with a problem and a previous memory. Please answer the problem based on the previous memory and put the answer in \boxed{}.

<problem> 
What is the correct answer to this question: {question}
Choices:
(A) {choice_A}
(B) {choice_B}
(C) {choice_C}
(D) {choice_D}

Answer with the letter A, B, C, or D.
</problem>

<memory>
{memory}
</memory>

Your answer:


==> prompts/memory_update.txt <==
You are presented with a problem, a section of an article that may contain the answer to the problem, and a previous memory. Please read the provided section carefully and update the memory with the new information that helps to answer the problem. Be sure to retain all relevant details from the previous memory while adding any new, useful information.

<problem> 
{prompt}
</problem>

<memory>
{memory}
</memory>

<section>
{chunk}
</section>

Updated memory:

